Measurement of Wgamma and Zgamma production in proton-proton collisions at sqrt(s)=7 TeV with the ATLAS Detector

We present studies of W and Z bosons with associated high energy photons produced in pp collisions at sqrt(s)=7 TeV. The analysis uses 35 pb-1 of data collected by the ATLAS experiment in 2010. The event selection requires W and Z bosons decaying into high pT leptons (electrons or muons) and a photon with ET>15 GeV separated from the lepton(s) by a distance Delta_R(l,gamma)>0.7 in eta-phi space. A total of 95 (97) pp->e nu gamma + X (pp->mu nu gamma + X) and 25 (23) pp->e+ e- gamma + X (pp->mu+ mu- gamma + X) event candidates are selected. The kinematic distributions of the leptons and photons and the production cross sections are measured. The data are found to agree with Standard Model predictions that include next-to-leading-order O(alpha alpha_s) contributions.

==> jhep_wzgamma2010.txt <==
Measurement of Wgamma and Zgamma production in proton-proton collisions
                 at sqrt(s)=7 TeV with the ATLAS Detector

                        The ATLAS Collaboration

                               abstract
We present studies of W and Z bosons with associated high energy photons
produced in pp collisions at sqrt(s)=7 TeV. The analysis uses 35 pb-1 of
data collected by the ATLAS experiment in 2010. The event selection requires
W and Z bosons decaying into high pT leptons (electrons or muons) and
a photon with ET>15 GeV separated from the lepton(s) by a distance
Delta_R(l,gamma)>0.7 in eta-phi space. A total of 95 (97)
pp->e nu gamma + X (pp->mu nu gamma + X) and 25 (23) 
pp->e+ e- gamma + X (pp->mu+ mu- gamma + X) event candidates are selected.
The kinematic distributions of the leptons and photons and the production
cross sections are measured. The data are found to agree with Standard Model
predictions that include next-to-leading-order O(alpha alpha_s)
contributions.



Comments: 25 pages plus author list (46 pages total), 8 figures, 8 tables,
          submitted to JHEP journal


